Benchmarking 16-element quantum search algorithms on superconducting quantum processors

We present experimental results on running 4-qubit unstructured search on IBM quantum processors. Our best attempt attained probability of success around 24.5%. We try several algorithms and use the most recent developments in quantum search to reduce the number of entangling gates that are currently considered the main source of errors in quantum computations. Comparing theoretical expectations of an algorithm performance with the actual data, we explore the hardware limits, showing sharp, phase-transition-like degradation of performance on quantum processors. We conclude that it is extremely important to design hardware-aware algorithms and to include any other low level optimizations on NISQ devices.

==> mel_zer.dat.csv <==
4,89.5,12
3,70.0,3
3,83.625,9
2,61.438,1
3,67.13,1
2,58.69,2
2,64.75,0
1,55.44,4
3,71.875,3
2,60.875,1
2,66.31,1
1,59.94,2
2,61.0,1
1,52.63,5
1,52.31,5
0,48.5,7

==> vigo_zer.dat.csv <==
4,67.4375,1 
3,64.3125,0
3,63.1875,0
2,64.5,0  
3,64.5,0   
2,66.69,1
2,63,0 
1,60.9375,1
3,70.375,3
1,56.875,4
2,72.9375,4
2,68.8125,4
1,72.9375,4
1,55.875,4
2,55.93,3
0,55.6875,4
